Variance Reduced ProxSkip: Algorithm, Theory and Application to Federated Learning

We study distributed optimization methods based on the {\em local training (LT)} paradigm: achieving communication efficiency by performing richer local gradient-based training on the clients before parameter averaging. Looking back at the progress of the field, we {\em identify 5 generations of LT methods}: 1) heuristic, 2) homogeneous, 3) sublinear, 4) linear, and 5) accelerated. The 5${}^{\rm th}$ generation, initiated by the ProxSkip method of Mishchenko, Malinovsky, Stich and Richt\'{a}rik (2022) and its analysis, is characterized by the first theoretical confirmation that LT is a communication acceleration mechanism. Inspired by this recent progress, we contribute to the 5${}^{\rm th}$ generation of LT methods by showing that it is possible to enhance them further using {\em variance reduction}. While all previous theoretical results for LT methods ignore the cost of local work altogether, and are framed purely in terms of the number of communication rounds, we show that our methods can be substantially faster in terms of the {\em total training cost} than the state-of-the-art method ProxSkip in theory and practice in the regime when local computation is sufficiently expensive. We characterize this threshold theoretically, and confirm our theoretical predictions with empirical results.

==> ProxSkip-VR for arxiv/img/005/0002_a9a_n20_bs16_cosize20_lsteps20_local.txt <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,
0.36770925429403795,0.3150800933967705,0.19003600452639707,0.1148487207983887,0.07783869950181405,0.058884823114278506,0.04121153640792635,0.03746756779044702,0.026099904788965622,0.024972207276752922,0.023522201632439177,0.019083247286070637,0.014446643046659102,0.014073869568981323,0.011327100681874203,0.012740307099158688,0.010376301779349062,0.008553374234340994,0.009335712965797216,0.007440792122648476,0.007023456970430164,0.005948016027845893,0.005772793028227252,0.0035673945826534825,0.00425952075471997,0.0032420864498349244,0.002988098132536421,0.0029415135778770307,0.0031259821885747385,0.0028490976018832326,0.002745942423985903,0.00230426400031708,0.0021920680674450965,0.002198755515351869,0.0023687749749873865,0.0026152915706451063,0.0022958956670963704,0.0023776789440024815,0.002001797549501194,0.0022581177672796326,0.0017826084079548,0.002195203832627224,0.0017252119653052844,0.0021657790542765065,0.0013828904513493168,0.0015319551192857772,0.0025557322719749753,0.0014946654396792436,0.0014768589219808503,0.0022036038065894603,0.0016595154592476957,0.0017769208938228642,0.001331749131849913,0.002065293599591289,0.001500682601408787,0.0014340391202499192,0.0014924910861928709,0.0014916294835785049,0.0013366729601967942,0.0009436210368999887,0.0010440925807436718,0.0013350964929870757,0.000957717678011949,0.0010246555806389113,0.0011355188219258072,0.0010346738353209095,0.0011180247202465243,0.0009634379604389065,0.0009907717895819013,0.0011023590578203568,0.0012456694813637315,0.002417596349451545,0.0014616871566461853,0.0014643601286287167,0.00122759033132247,0.0011333757177326431,0.0011648230966988526,0.0011680356059262653,0.0008711385017017848,0.0015717267435736981,0.0010617054696370753,0.001238787342030645,0.001103761434535555,0.0008631422910467257,0.0011578967637683735,0.0009951074946821792,0.0009297672105620935,0.000983900956725181,0.0009399279341090749,0.0007703214616056053,0.000832353978260203,0.0007961399986801676,0.0008449994648608294,0.0008431140825723715,0.0007849602136817957,0.000781699052871121,0.001239622774975524,
0.36770925429403795,0.3192045603983578,0.19441973102002047,0.11739862028220494,0.08487556733408158,0.05965923706045695,0.04502781473035039,0.03800899481341796,0.030759710894474268,0.024767833432588926,0.024804947332820737,0.022229326207039213,0.016906410653872717,0.014840820175835212,0.012352758928174612,0.01124054982833611,0.010341076632487012,0.00944408598538693,0.008489595490954238,0.007498661993811495,0.006720883457783489,0.00548579293671464,0.004119887705922365,0.0034970816027980467,0.0031168267183151466,0.0029998993082196446,0.0028608401276459805,0.0027602378653261983,0.00273309768205543,0.0025316460302204358,0.002302426186531037,0.0018779183799497723,0.001828438445492353,0.0017729268013086386,0.001706171717811289,0.001676363712362905,0.001656501776854613,0.0016013605097406902,0.0015729254726479236,0.0014851635696571108,0.001324582148996667,0.0012549660827143594,0.001232873594908812,0.0011459195164976177,0.001076162633786737,0.0010559267281877727,0.0010421630227884782,0.0009995080055507088,0.0009941337422321173,0.0009853885525724082,0.000983618737191272,0.0009328054992460144,0.0008997675711298614,0.0008662599980067132,0.0008276887236874919,0.0008132070977269756,0.0007935295855296398,0.0007901408449931813,0.0007867970015885684,0.0007497744724264677,0.0007330105007689602,0.0007060680547906761,0.0006886117567694305,0.0006752528581007167,0.0006624013719662702,0.0006561498945718558,0.0006553285055874158,0.0006462501588037628,0.0006425095068255393,0.0006344712113809936,0.0006081464029973893,0.0006041760413104669,0.0006028361664999204,0.0005983274327883148,0.000593860433446225,0.0005802492521948532,0.000570728208015403,0.0005536793142320029,0.0005360377121726434,0.0005194606436949578,0.0005175001320520956,0.0005169947073467851,0.0005160299262391699,0.0005042976079967509,0.0004983832235440633,0.0004965784007578966,0.0004904078680565416,0.0004886601504416332,0.00047848023760688196,0.0004735356655614642,0.000469487544834557,0.00046669100822471776,0.0004588792970950384,0.0004554413821284964,0.00045467410690758214,0.0004535434503746827,0.00043059132775674636,
0.36770925429403795,0.20377535162045707,0.16872921932242152,0.11478213352158811,0.09016416979568898,0.08822005045509312,0.05443934206386436,0.04760426607087287,0.041809286887258656,0.0414127782065587,0.039529625224104525,0.037970900671655095,0.032402669853587085,0.030515765898448288,0.027930474517050996,0.027031665959659168,0.026493142644898438,0.025621185084401588,0.025456329103156705,0.023351713739465485,0.0225785101559402,0.020671753945716242,0.01790556794412701,0.016522842266049442,0.0157244921291948,0.015639911886838165,0.015300715317185964,0.01527543851530122,0.015240830594906052,0.014720178551401342,0.014146876342757908,0.01295444792819972,0.012714306340844361,0.012582271988230531,0.012426993779942386,0.012375562066842594,0.012200737824074381,0.01194423018082924,0.011817775164444266,0.011494370403293375,0.010894881513606236,0.010558262437021793,0.010363309143509802,0.01004596762643889,0.009751253072684152,0.009568096223391831,0.009480274937464672,0.009253148849116266,0.009238619369113854,0.009213840227809855,0.009214867118659709,0.00887753606966385,0.008688134957490268,0.008521640197009017,0.00823931910001413,0.008143390942469464,0.007994874251396611,0.00797257725964512,0.007920113945421747,0.007754592178017272,0.007635444344915809,0.007385195563131164,0.007197697097585554,0.007064751652605394,0.007079167818663246,0.007003205186275119,0.0069558550764860505,0.0069337631116011544,0.0068368019423014625,0.00672507328644717,0.0064942360196804105,0.0064358379602055815,0.006424697749811914,0.00636954671738621,0.00632791770335156,0.006261666869862348,0.006154890514421529,0.006040454657935679,0.005790994552739959,0.005569573130888239,0.005556918501768593,0.005563775176747887,0.00556949895867348,0.005480482189923308,0.005395231129930844,0.005380620665802249,0.005316350555209404,0.005287312843326675,0.005181202457666345,0.0051445313910432056,0.005107102903487704,0.005067961403354193,0.004958192170125109,0.004941416451510416,0.004930724171156142,0.004953500801464006,0.004682090484094681,
0.36770925429403795,0.36367933558009974,0.3621279399861859,0.3570243417070525,0.3539929280793656,0.3537409975549785,0.3447162420994844,0.34137807342847765,0.3378725817321681,0.3375584103949136,0.3362203503651073,0.33518163153666963,0.32956060564060335,0.3274092136322894,0.3238779588471447,0.32269673454329056,0.3221798589997497,0.32058380816936255,0.3204468808520304,0.31707467842854825,0.3151909358073371,0.31176833974685164,0.30556845462641896,0.3018194582113915,0.29937213042273475,0.2990180949253714,0.2980111032342602,0.2979316148750268,0.2976618266111694,0.29585578291550313,0.2937619243215423,0.2887044447109169,0.28812864677026667,0.2874566386189274,0.2865493997439354,0.28625366433448346,0.28605703991674064,0.2851496855167757,0.28478928146387045,0.283266732636361,0.28011425603438395,0.278554161291432,0.27806600442630275,0.2758161809519874,0.27380789256540256,0.27321364307317314,0.27280383879760123,0.2714329175675953,0.27125581166717344,0.27098500819545795,0.2709732549197615,0.2691836920296488,0.2679411982395647,0.2665736797878617,0.2649141669990602,0.2642431507104552,0.2633434852367333,0.26318396384374204,0.26304598775957727,0.2612235722918362,0.26036994869573055,0.25890238746332744,0.2578976107652223,0.2571019465299034,0.25630550823596904,0.2559490836836125,0.2559106601135383,0.25535588950218374,0.25511812513712123,0.25461675302329806,0.25283054166264346,0.25258307407522745,0.2525282040481385,0.25222721362611183,0.25190944431779444,0.25093828911209964,0.2502102730200319,0.24887300906774007,0.2474947881537614,0.24608738693097826,0.24593015114557154,0.2459053599596827,0.24582279249358346,0.24477533399750956,0.2442741680236144,0.24412941613966294,0.24356966227406568,0.2434344783824825,0.24249636361170307,0.24203648916888437,0.24166488224645694,0.24138765277915814,0.24062413402073074,0.24028366535235307,0.24020826574186765,0.24011038706192217,0.23770685011481835,
0.36770925429403795,0.29254940601100193,0.2650318551429038,0.2326568319890328,0.2180676391246777,0.19988859941702403,0.18409452063535908,0.1716342857837187,0.1669057120783385,0.15943666299893267,0.1570658831019453,0.14942295188049431,0.14644639206502597,0.14339205697714036,0.13920480568820676,0.14073136274402304,0.13360787839714744,0.13392158655726855,0.1325355567908036,0.12422711389736729,0.1358399773924363,0.12750803004723665,0.12204296398386622,0.12567389545777286,0.1289779253534869,0.1319277005498386,0.12387754326306044,0.12456585359836603,0.1214550434048911,0.11705316594916426,0.11770236176532278,0.12001513747367548,0.11636848300958569,0.1169819957467495,0.12434795689954248,0.11824446004273442,0.12115391291975708,0.11490426385713565,0.11409669139286299,0.11402918684527985,0.11573416090064442,0.11786904941082821,0.11539052512015202,0.11664974591924426,0.10706163279193098,0.11761276908056112,0.11309265376363775,0.11588016982385013,0.11651070082217135,0.10516152046326066,0.10805767007999678,0.11987594124682177,0.11766029195296784,0.10918924740966873,0.11356590234950831,0.1122989873638463,0.11705111304435517,0.10927849402055761,0.1041778037563672,0.10710558561460909,0.11305550626805999,0.11391033477251117,0.1122586384821555,0.11318130974375334,0.10675654201820878,0.10525290212467886,0.10724022601277022,0.11655624949944543,0.10731503594008779,0.10531000708034,0.10841942000263954,0.10573250691790514,0.10651877680068561,0.10779850312860012,0.10165926450777651,0.1051765177670429,0.11049266323310508,0.10401532447895523,0.10531756155940886,0.10309422795491174,0.10212771959759104,0.10645519460872077,0.10575181639428716,0.10075172255948589,0.10655879885912117,0.10182674784601914,0.10860535047320957,0.1008791422156392,0.10054858012864742,0.09816526864099834,0.09707244323847791,0.09525979945629098,0.10794334673436196,0.10504266820527386,0.10151020968291735,0.10125697847089449,0.09966545162971252,
0.36770925429403795,0.22555385011476164,0.18700660142227982,0.16483500659893513,0.1490778601554365,0.13550082002442043,0.12353366442946578,0.11400483826930519,0.10567881617495156,0.09865867033616632,0.09284691368613424,0.08737197304351535,0.08247185216286201,0.07813584843828247,0.0743149700347906,0.07079637376009557,0.06776555502825593,0.06503735890528911,0.06261470517924522,0.06032018696392005,0.058201137314277396,0.05438818865978767,0.052676726878341684,0.051026396032676336,0.0495669659788594,0.04811564871214624,0.04688022985363205,0.045638173870122645,0.044482068510210804,0.04336957628770455,0.04229849922279261,0.04131578066249958,0.040348739525048916,0.03939833233553813,0.038523998480786414,0.03763046830987371,0.03684617659226874,0.036050835826643646,0.035311439530230415,0.03460757343273835,0.03323477339526698,0.03259708313609805,0.03202510460595548,0.031447474537046605,0.03090533848608218,0.03038118408935353,0.0298596565528651,0.029356709776483858,0.028824674604742084,0.02833885304691991,0.02790278952821823,0.027467366923963676,0.027027642894776216,0.026578192067673145,0.026201974587281074,0.025772288944889754,0.02542811672563905,0.025052587598197562,0.02468023135992542,0.024022053760226036,0.023660510898525222,0.023327243377457285,0.023001919751243438,0.02268182333665908,0.022391593022456857,0.022045879266917645,0.02174422315273189,0.021442897206244982,0.02115636593265996,0.02087497254473608,0.02061092662499253,0.02030549275324195,0.02006055493865916,0.019823912926600407,0.019585054106236954,0.019340613703918264,0.019102090579453834,0.018885021297187,0.01841891098869164,0.018207805862252735,0.017985240781321188,0.01777124257969842,0.01759538393536003,0.01740070394254134,0.017178510035087025,0.016979102040566296,0.01681604389257796,0.016614378506625727,0.01646633403858333,0.01624481751139234,0.016078435950731718,0.0158816594792634,0.01572717490151565,0.015582748714889016,0.01540681716257647,0.015240959488202643,0.015084419058008836,
0.36770925429403795,0.07110511127080721,0.031168010274549296,0.024764393958495445,0.01779208509481489,0.015098020506244869,0.011595709635887741,0.010465775617845507,0.008587117868502303,0.007754373461941466,0.010661019666472316,0.006928330192603749,0.006117006925758006,0.0062942555460056004,0.0051336702986990446,0.004533671648904336,0.005346960887334384,0.0050457129961237746,0.00872027308974399,0.005796516026795373,0.004246288366734408,0.004069418391156487,0.004557261348885899,0.007298790574642278,0.00564539475958481,0.0032132119189436925,0.007476223228653156,0.0031282128116129626,0.00279604187875776,0.0031498548077593114,0.004105427456755184,0.003808435345420802,0.0037379814825772573,0.00452763638171183,0.00407650081640476,0.004697338581542143,0.004004436667062572,0.00366361757617073,0.003204511215476047,0.0031716080513575218,0.0035902008599896784,0.0027099745131731745,0.007285221926694674,0.002263193337124103,0.005481385928363114,0.004282809404440591,0.002767677814263958,0.0034294223574274363,0.0025480865459395208,0.002850662268755466,0.003350902014285728,0.0023894700112906953,0.002742260495683879,0.0031092738210075632,0.0038265827529727625,0.0037193964016452585,0.002890132717765226,0.002281617203401143,0.00316215884886184,0.0025262112800603087,0.0022528519815734893,0.003179602065739362,0.0018298133802326921,0.0029849297144851072,0.005392451979910895,0.0024082428787271515,0.002574765430958026,0.0032216075280399603,0.0048647344361813505,0.0029357009958154157,0.003820557878308206,0.0024005761689938065,0.002608868000704312,0.002235141830921883,0.002562994890055348,0.0023823450970328897,0.0022629403958261407,0.002038427464027992,0.0015923728512088342,0.006409117675946319,0.002146935821975171,0.002195193745209323,0.003988939554233517,0.0023062420207874412,0.005580978699575967,0.002679533737717066,0.002517519573231708,0.0026426704626977826,0.0030944227671451663,0.002571947504977634,0.0031847119484398334,0.0024487022394706903,0.002452093329762761,0.003159175648765833,0.0022310860233102914,0.0019060604567980866,0.0016663460391763696,


==> img/005/0002_a9a_n20_bs16_cosize20_lsteps20_local.txt <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,
0.36770925429403795,0.3150800933967705,0.19003600452639707,0.1148487207983887,0.07783869950181405,0.058884823114278506,0.04121153640792635,0.03746756779044702,0.026099904788965622,0.024972207276752922,0.023522201632439177,0.019083247286070637,0.014446643046659102,0.014073869568981323,0.011327100681874203,0.012740307099158688,0.010376301779349062,0.008553374234340994,0.009335712965797216,0.007440792122648476,0.007023456970430164,0.005948016027845893,0.005772793028227252,0.0035673945826534825,0.00425952075471997,0.0032420864498349244,0.002988098132536421,0.0029415135778770307,0.0031259821885747385,0.0028490976018832326,0.002745942423985903,0.00230426400031708,0.0021920680674450965,0.002198755515351869,0.0023687749749873865,0.0026152915706451063,0.0022958956670963704,0.0023776789440024815,0.002001797549501194,0.0022581177672796326,0.0017826084079548,0.002195203832627224,0.0017252119653052844,0.0021657790542765065,0.0013828904513493168,0.0015319551192857772,0.0025557322719749753,0.0014946654396792436,0.0014768589219808503,0.0022036038065894603,0.0016595154592476957,0.0017769208938228642,0.001331749131849913,0.002065293599591289,0.001500682601408787,0.0014340391202499192,0.0014924910861928709,0.0014916294835785049,0.0013366729601967942,0.0009436210368999887,0.0010440925807436718,0.0013350964929870757,0.000957717678011949,0.0010246555806389113,0.0011355188219258072,0.0010346738353209095,0.0011180247202465243,0.0009634379604389065,0.0009907717895819013,0.0011023590578203568,0.0012456694813637315,0.002417596349451545,0.0014616871566461853,0.0014643601286287167,0.00122759033132247,0.0011333757177326431,0.0011648230966988526,0.0011680356059262653,0.0008711385017017848,0.0015717267435736981,0.0010617054696370753,0.001238787342030645,0.001103761434535555,0.0008631422910467257,0.0011578967637683735,0.0009951074946821792,0.0009297672105620935,0.000983900956725181,0.0009399279341090749,0.0007703214616056053,0.000832353978260203,0.0007961399986801676,0.0008449994648608294,0.0008431140825723715,0.0007849602136817957,0.000781699052871121,0.001239622774975524,
0.36770925429403795,0.3192045603983578,0.19441973102002047,0.11739862028220494,0.08487556733408158,0.05965923706045695,0.04502781473035039,0.03800899481341796,0.030759710894474268,0.024767833432588926,0.024804947332820737,0.022229326207039213,0.016906410653872717,0.014840820175835212,0.012352758928174612,0.01124054982833611,0.010341076632487012,0.00944408598538693,0.008489595490954238,0.007498661993811495,0.006720883457783489,0.00548579293671464,0.004119887705922365,0.0034970816027980467,0.0031168267183151466,0.0029998993082196446,0.0028608401276459805,0.0027602378653261983,0.00273309768205543,0.0025316460302204358,0.002302426186531037,0.0018779183799497723,0.001828438445492353,0.0017729268013086386,0.001706171717811289,0.001676363712362905,0.001656501776854613,0.0016013605097406902,0.0015729254726479236,0.0014851635696571108,0.001324582148996667,0.0012549660827143594,0.001232873594908812,0.0011459195164976177,0.001076162633786737,0.0010559267281877727,0.0010421630227884782,0.0009995080055507088,0.0009941337422321173,0.0009853885525724082,0.000983618737191272,0.0009328054992460144,0.0008997675711298614,0.0008662599980067132,0.0008276887236874919,0.0008132070977269756,0.0007935295855296398,0.0007901408449931813,0.0007867970015885684,0.0007497744724264677,0.0007330105007689602,0.0007060680547906761,0.0006886117567694305,0.0006752528581007167,0.0006624013719662702,0.0006561498945718558,0.0006553285055874158,0.0006462501588037628,0.0006425095068255393,0.0006344712113809936,0.0006081464029973893,0.0006041760413104669,0.0006028361664999204,0.0005983274327883148,0.000593860433446225,0.0005802492521948532,0.000570728208015403,0.0005536793142320029,0.0005360377121726434,0.0005194606436949578,0.0005175001320520956,0.0005169947073467851,0.0005160299262391699,0.0005042976079967509,0.0004983832235440633,0.0004965784007578966,0.0004904078680565416,0.0004886601504416332,0.00047848023760688196,0.0004735356655614642,0.000469487544834557,0.00046669100822471776,0.0004588792970950384,0.0004554413821284964,0.00045467410690758214,0.0004535434503746827,0.00043059132775674636,
0.36770925429403795,0.20377535162045707,0.16872921932242152,0.11478213352158811,0.09016416979568898,0.08822005045509312,0.05443934206386436,0.04760426607087287,0.041809286887258656,0.0414127782065587,0.039529625224104525,0.037970900671655095,0.032402669853587085,0.030515765898448288,0.027930474517050996,0.027031665959659168,0.026493142644898438,0.025621185084401588,0.025456329103156705,0.023351713739465485,0.0225785101559402,0.020671753945716242,0.01790556794412701,0.016522842266049442,0.0157244921291948,0.015639911886838165,0.015300715317185964,0.01527543851530122,0.015240830594906052,0.014720178551401342,0.014146876342757908,0.01295444792819972,0.012714306340844361,0.012582271988230531,0.012426993779942386,0.012375562066842594,0.012200737824074381,0.01194423018082924,0.011817775164444266,0.011494370403293375,0.010894881513606236,0.010558262437021793,0.010363309143509802,0.01004596762643889,0.009751253072684152,0.009568096223391831,0.009480274937464672,0.009253148849116266,0.009238619369113854,0.009213840227809855,0.009214867118659709,0.00887753606966385,0.008688134957490268,0.008521640197009017,0.00823931910001413,0.008143390942469464,0.007994874251396611,0.00797257725964512,0.007920113945421747,0.007754592178017272,0.007635444344915809,0.007385195563131164,0.007197697097585554,0.007064751652605394,0.007079167818663246,0.007003205186275119,0.0069558550764860505,0.0069337631116011544,0.0068368019423014625,0.00672507328644717,0.0064942360196804105,0.0064358379602055815,0.006424697749811914,0.00636954671738621,0.00632791770335156,0.006261666869862348,0.006154890514421529,0.006040454657935679,0.005790994552739959,0.005569573130888239,0.005556918501768593,0.005563775176747887,0.00556949895867348,0.005480482189923308,0.005395231129930844,0.005380620665802249,0.005316350555209404,0.005287312843326675,0.005181202457666345,0.0051445313910432056,0.005107102903487704,0.005067961403354193,0.004958192170125109,0.004941416451510416,0.004930724171156142,0.004953500801464006,0.004682090484094681,
0.36770925429403795,0.36367933558009974,0.3621279399861859,0.3570243417070525,0.3539929280793656,0.3537409975549785,0.3447162420994844,0.34137807342847765,0.3378725817321681,0.3375584103949136,0.3362203503651073,0.33518163153666963,0.32956060564060335,0.3274092136322894,0.3238779588471447,0.32269673454329056,0.3221798589997497,0.32058380816936255,0.3204468808520304,0.31707467842854825,0.3151909358073371,0.31176833974685164,0.30556845462641896,0.3018194582113915,0.29937213042273475,0.2990180949253714,0.2980111032342602,0.2979316148750268,0.2976618266111694,0.29585578291550313,0.2937619243215423,0.2887044447109169,0.28812864677026667,0.2874566386189274,0.2865493997439354,0.28625366433448346,0.28605703991674064,0.2851496855167757,0.28478928146387045,0.283266732636361,0.28011425603438395,0.278554161291432,0.27806600442630275,0.2758161809519874,0.27380789256540256,0.27321364307317314,0.27280383879760123,0.2714329175675953,0.27125581166717344,0.27098500819545795,0.2709732549197615,0.2691836920296488,0.2679411982395647,0.2665736797878617,0.2649141669990602,0.2642431507104552,0.2633434852367333,0.26318396384374204,0.26304598775957727,0.2612235722918362,0.26036994869573055,0.25890238746332744,0.2578976107652223,0.2571019465299034,0.25630550823596904,0.2559490836836125,0.2559106601135383,0.25535588950218374,0.25511812513712123,0.25461675302329806,0.25283054166264346,0.25258307407522745,0.2525282040481385,0.25222721362611183,0.25190944431779444,0.25093828911209964,0.2502102730200319,0.24887300906774007,0.2474947881537614,0.24608738693097826,0.24593015114557154,0.2459053599596827,0.24582279249358346,0.24477533399750956,0.2442741680236144,0.24412941613966294,0.24356966227406568,0.2434344783824825,0.24249636361170307,0.24203648916888437,0.24166488224645694,0.24138765277915814,0.24062413402073074,0.24028366535235307,0.24020826574186765,0.24011038706192217,0.23770685011481835,
0.36770925429403795,0.29254940601100193,0.2650318551429038,0.2326568319890328,0.2180676391246777,0.19988859941702403,0.18409452063535908,0.1716342857837187,0.1669057120783385,0.15943666299893267,0.1570658831019453,0.14942295188049431,0.14644639206502597,0.14339205697714036,0.13920480568820676,0.14073136274402304,0.13360787839714744,0.13392158655726855,0.1325355567908036,0.12422711389736729,0.1358399773924363,0.12750803004723665,0.12204296398386622,0.12567389545777286,0.1289779253534869,0.1319277005498386,0.12387754326306044,0.12456585359836603,0.1214550434048911,0.11705316594916426,0.11770236176532278,0.12001513747367548,0.11636848300958569,0.1169819957467495,0.12434795689954248,0.11824446004273442,0.12115391291975708,0.11490426385713565,0.11409669139286299,0.11402918684527985,0.11573416090064442,0.11786904941082821,0.11539052512015202,0.11664974591924426,0.10706163279193098,0.11761276908056112,0.11309265376363775,0.11588016982385013,0.11651070082217135,0.10516152046326066,0.10805767007999678,0.11987594124682177,0.11766029195296784,0.10918924740966873,0.11356590234950831,0.1122989873638463,0.11705111304435517,0.10927849402055761,0.1041778037563672,0.10710558561460909,0.11305550626805999,0.11391033477251117,0.1122586384821555,0.11318130974375334,0.10675654201820878,0.10525290212467886,0.10724022601277022,0.11655624949944543,0.10731503594008779,0.10531000708034,0.10841942000263954,0.10573250691790514,0.10651877680068561,0.10779850312860012,0.10165926450777651,0.1051765177670429,0.11049266323310508,0.10401532447895523,0.10531756155940886,0.10309422795491174,0.10212771959759104,0.10645519460872077,0.10575181639428716,0.10075172255948589,0.10655879885912117,0.10182674784601914,0.10860535047320957,0.1008791422156392,0.10054858012864742,0.09816526864099834,0.09707244323847791,0.09525979945629098,0.10794334673436196,0.10504266820527386,0.10151020968291735,0.10125697847089449,0.09966545162971252,
0.36770925429403795,0.22555385011476164,0.18700660142227982,0.16483500659893513,0.1490778601554365,0.13550082002442043,0.12353366442946578,0.11400483826930519,0.10567881617495156,0.09865867033616632,0.09284691368613424,0.08737197304351535,0.08247185216286201,0.07813584843828247,0.0743149700347906,0.07079637376009557,0.06776555502825593,0.06503735890528911,0.06261470517924522,0.06032018696392005,0.058201137314277396,0.05438818865978767,0.052676726878341684,0.051026396032676336,0.0495669659788594,0.04811564871214624,0.04688022985363205,0.045638173870122645,0.044482068510210804,0.04336957628770455,0.04229849922279261,0.04131578066249958,0.040348739525048916,0.03939833233553813,0.038523998480786414,0.03763046830987371,0.03684617659226874,0.036050835826643646,0.035311439530230415,0.03460757343273835,0.03323477339526698,0.03259708313609805,0.03202510460595548,0.031447474537046605,0.03090533848608218,0.03038118408935353,0.0298596565528651,0.029356709776483858,0.028824674604742084,0.02833885304691991,0.02790278952821823,0.027467366923963676,0.027027642894776216,0.026578192067673145,0.026201974587281074,0.025772288944889754,0.02542811672563905,0.025052587598197562,0.02468023135992542,0.024022053760226036,0.023660510898525222,0.023327243377457285,0.023001919751243438,0.02268182333665908,0.022391593022456857,0.022045879266917645,0.02174422315273189,0.021442897206244982,0.02115636593265996,0.02087497254473608,0.02061092662499253,0.02030549275324195,0.02006055493865916,0.019823912926600407,0.019585054106236954,0.019340613703918264,0.019102090579453834,0.018885021297187,0.01841891098869164,0.018207805862252735,0.017985240781321188,0.01777124257969842,0.01759538393536003,0.01740070394254134,0.017178510035087025,0.016979102040566296,0.01681604389257796,0.016614378506625727,0.01646633403858333,0.01624481751139234,0.016078435950731718,0.0158816594792634,0.01572717490151565,0.015582748714889016,0.01540681716257647,0.015240959488202643,0.015084419058008836,
0.36770925429403795,0.07110511127080721,0.031168010274549296,0.024764393958495445,0.01779208509481489,0.015098020506244869,0.011595709635887741,0.010465775617845507,0.008587117868502303,0.007754373461941466,0.010661019666472316,0.006928330192603749,0.006117006925758006,0.0062942555460056004,0.0051336702986990446,0.004533671648904336,0.005346960887334384,0.0050457129961237746,0.00872027308974399,0.005796516026795373,0.004246288366734408,0.004069418391156487,0.004557261348885899,0.007298790574642278,0.00564539475958481,0.0032132119189436925,0.007476223228653156,0.0031282128116129626,0.00279604187875776,0.0031498548077593114,0.004105427456755184,0.003808435345420802,0.0037379814825772573,0.00452763638171183,0.00407650081640476,0.004697338581542143,0.004004436667062572,0.00366361757617073,0.003204511215476047,0.0031716080513575218,0.0035902008599896784,0.0027099745131731745,0.007285221926694674,0.002263193337124103,0.005481385928363114,0.004282809404440591,0.002767677814263958,0.0034294223574274363,0.0025480865459395208,0.002850662268755466,0.003350902014285728,0.0023894700112906953,0.002742260495683879,0.0031092738210075632,0.0038265827529727625,0.0037193964016452585,0.002890132717765226,0.002281617203401143,0.00316215884886184,0.0025262112800603087,0.0022528519815734893,0.003179602065739362,0.0018298133802326921,0.0029849297144851072,0.005392451979910895,0.0024082428787271515,0.002574765430958026,0.0032216075280399603,0.0048647344361813505,0.0029357009958154157,0.003820557878308206,0.0024005761689938065,0.002608868000704312,0.002235141830921883,0.002562994890055348,0.0023823450970328897,0.0022629403958261407,0.002038427464027992,0.0015923728512088342,0.006409117675946319,0.002146935821975171,0.002195193745209323,0.003988939554233517,0.0023062420207874412,0.005580978699575967,0.002679533737717066,0.002517519573231708,0.0026426704626977826,0.0030944227671451663,0.002571947504977634,0.0031847119484398334,0.0024487022394706903,0.002452093329762761,0.003159175648765833,0.0022310860233102914,0.0019060604567980866,0.0016663460391763696,

